A Security Framework for Chemical Functions

In this paper, we provide a unified security framework with the goal of being able to evaluate and compare different (known and new) approaches for authentication and encryption using, for example, DNA-based schemes. Therefore, we introduce and rigorously define chemical functions which model chemical systems as noisy challenge--response primitives, and formalize the associated chemical function infrastructure. Building on the theory of physical functions, we rigorously define robustness, unclonability, and unpredictability for chemical functions in both finite and asymptotic regimes, and specify security games that capture the adversary's power and the security goals. We instantiate the framework with the data from two existing DNA-based constructions ("operable random DNA" and "Genomic Sequence Encryption") and derive quantitative bounds for robustness, unclonability, and unpredictability. These results place DNA-based chemical functions on a rigorous cryptographic footing, enabling principled design and comparison of chemically grounded authentication mechanisms. We demonstrate applications to in-product authentication and to shared key generation using standard extraction techniques, showing the significance of this work regarding real-world applications.

==> images/decision_boundary.csv <==
p_e,t
0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-03,1.441973370121892809e-03
2.000000000000000042e-03,2.464630738465310809e-03
3.000000000000000062e-03,3.473409485999953607e-03
4.000000000000000083e-03,4.477783111510729407e-03
5.000000000000000104e-03,5.480186268538447293e-03
6.000000000000000125e-03,6.481536228011183266e-03
7.000000000000000146e-03,7.482256825394451201e-03
8.000000000000000167e-03,8.482571192318360404e-03
9.000000000000001055e-03,9.482608060883759848e-03
1.000000000000000021e-02,1.048244693744439238e-02
1.099999999999999936e-02,1.148213958958747491e-02
1.200000000000000025e-02,1.248172117751781413e-02
1.300000000000000114e-02,1.348121642155664969e-02
1.400000000000000029e-02,1.448064321032886334e-02
1.499999999999999944e-02,1.548001480887623883e-02
1.600000000000000033e-02,1.647934126211974062e-02
1.700000000000000122e-02,1.747863031627994515e-02
1.800000000000000211e-02,1.847788804095337745e-02
1.899999999999999953e-02,1.947711925953352075e-02
2.000000000000000042e-02,2.047632785346737913e-02
2.100000000000000130e-02,2.147551698153496100e-02
2.199999999999999872e-02,2.247468924056275283e-02
2.299999999999999961e-02,2.347384678509804520e-02
2.400000000000000050e-02,2.447299141771719713e-02
2.500000000000000139e-02,2.547212465810086424e-02
2.600000000000000228e-02,2.647124779642451645e-02
2.699999999999999969e-02,2.747036193512965643e-02
2.800000000000000058e-02,2.846946802185470332e-02
2.900000000000000147e-02,2.946856687570723748e-02
2.999999999999999889e-02,3.046765920832220781e-02
3.099999999999999978e-02,3.146674564095006121e-02
3.200000000000000067e-02,3.246582671834387368e-02
3.300000000000000155e-02,3.346490292020586760e-02
3.400000000000000244e-02,3.446397467059086200e-02
3.500000000000000333e-02,3.546304234577912079e-02
3.600000000000000422e-02,3.646210628078572907e-02
3.699999999999999817e-02,3.746116677490012731e-02
3.799999999999999906e-02,3.846022409629341887e-02
3.899999999999999994e-02,3.945927848599169868e-02
4.000000000000000083e-02,4.045833016119604331e-02
4.100000000000000172e-02,4.145737931818366945e-02
4.200000000000000261e-02,4.245642613473875338e-02
4.300000000000000350e-02,4.345547077231517313e-02
4.399999999999999745e-02,4.445451337783110080e-02
4.499999999999999833e-02,4.545355408530372954e-02
4.599999999999999922e-02,4.645259301720484207e-02
4.700000000000000011e-02,4.745163028571088015e-02
4.800000000000000100e-02,4.845066599372979677e-02
4.900000000000000189e-02,4.944970023585224667e-02
5.000000000000000278e-02,5.044873309918344179e-02

